Using Answer Set Programming for HPC Dependency Solving

Modern scientific software stacks have become extremely complex, using many programming models and libraries to exploit a growing variety of GPUs and accelerators. Package managers can mitigate this complexity using dependency solvers, but they are reaching their limits. Finding compatible dependency versions is NP-complete, and modeling the semantics of package compatibility modulo build-time options, GPU runtimes, flags, and other parameters is extremely difficult. Within this enormous configuration space, defining a "good" configuration is daunting. We tackle this problem using Answer Set Programming (ASP), a declarative model for combinatorial search problems. We show, using the Spack package manager, that ASP programs can concisely express the compatibility rules of HPC software stacks and provide strong quality-of-solution guarantees. Using ASP, we can mix new builds with preinstalled binaries, and solver performance is acceptable even when considering tens of thousands of packages.

==> bios/becker-bio.txt <==
Gregory Becker is a computer scientist at Lawrence Livermore National Laboratory. His focus is on bridging the gap between research and production software at LLNL. His work in software productization has led him to work on Spack, a package manager for high performance computing, as well scalable I/O tools. Gregory has been at LLNL since 2015. He received his B.A. in Computer Science and Mathematics from Williams College in 2015.


==> bios/culpo-bio.txt <==
Massimiliano Culpo is a core developer of the Spack open source project. His areas of interest in the project include better integration of Spack with container environment, constraint based resolution of software dependencies, automation of software deployment and reproducibility of the software stack provided to users. He has been a core developer of Spack since July 2015. He was previously at Sylabs, EPFL (Switzerland) and CINECA (Italy). He received his Ph.D. in Applied Mathematics from Bergische Universitaet Wuppertal in Germany and his M.Sc. in Electrical Engineering from Politecnico di Milano in Italy.


==> bios/gamblin-bio.txt <==
Todd Gamblin is a Senior Principal MTS in the Livermore Computing Division at Lawrence Livermore National Laboratory. He created Spack, a popular open source HPC package management tool with a rapidly growing community of contributors. He leads the Packaging Technologies Project in the U.S. Exascale Computing Project, LLNL's DevRAMP project on developer productivity, and the LLNL BUILD Strategic Initiative on software integration. His research interests include dependency management, software engineering, parallel computing, performance measurement, and performance analysis.

Todd has been at LLNL since 2008. He received the Early Career Research Award from the U.S. Department of Energy in 2014, an R&D 100 award in 2019, and the LLNL Director's Science & Technology Award in 2020. He received Ph.D. and M.S. degrees in Computer Science from the University of North Carolina at Chapel Hill in 2009 and 2005, and his B.A. in Computer Science and Japanese from Williams College in 2002.

==> bios/sergei-bio.txt <==
Sergei Shudler is an applied researcher in high-performance computing (HPC) in the Center for Applied Scientific Computing at Lawrence Livermore National Laboratory.  His research focuses on tools and workflows that target scalability bottlenecks in simulation applications, both from performance and data processing aspects.


==> requirements.txt <==
pygments

